The Complexity of Testing Message-Passing Concurrency

A key computational question underpinning the automated testing and verification of concurrent programs is the consistency question - given a partial execution history, can it be completed in a consistent manner? Due to its importance, consistency testing has been studied extensively for memory models, as well as for database isolation levels. A common theme in all these settings is the use of shared-memory as the primal mode of interthread communication. On the other hand, modern programming languages, such as Go, Rust and Kotlin, advocate a paradigm shift towards channel-based (i.e., message-passing) communication. However, the consistency question for channel-based concurrency is currently poorly understood. In this paper we lift the study of fundamental consistency problems to channels, taking into account various input parameters, such as the number of threads executing, the number of channels, and the channel capacities. We draw a rich complexity landscape, including upper bounds that become polynomial when certain input parameters are fixed, as well as hardness lower bounds. Our upper bounds are based on algorithms that can drive the verification of channel consistency in automated verification tools. Our lower bounds characterize minimal input parameters that are sufficient for hardness to arise, and thus shed light on the intricacies of testing channel-based concurrency. In combination, our upper and lower bounds characterize the boundary of tractability/intractability of verifying channel consistency, and imply that our algorithms are often (nearly) optimal.

==> tables/exp_mut_data_FG-Sat_finish_SMT-Sat_finish.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
rpcx_TetClient_IT_Concurrency,0.7,0.3,257.8,351.3
raft_TetRaft_ApplyConcurrent_500,0.6,10800,329.8,0.5
raft_TetRaft_ApplyConcurrent_1000,1.2,10800,10800,1.1
raft_TetRaft_ApplyConcurrent_2000,10.3,10800,10800,12.3
raft_TetRaft_ApplyConcurrent_3387,18.7,10800,10800,15.1
rpcx_TetChanValue_300,0.1,0.2,48.1,0.1
rpcx_TetChanValue_500,0.2,0.1,350.2,0.1
bigcache_TetAppendRandomly_15000,0.9,0.4,10800,1
bigcache_TetAppendRandomly_20000,1.1,10800,10800,1.2
telegraf_TetOrderedJobtayOrdered_500,0.3,6.2,165.3,0.2
telegraf_TetOrderedJobtayOrdered_1000,0.9,0.3,10800,0.8
telegraf_TetOrderedJobtayOrdered_2000,1.8,0.8,10800,1.7
telegraf_TetOrderedJobtayOrdered_3000,2.7,32.6,10800,2.1
telegraf_TetOrderedJobtayOrdered_5000,3.9,4679.1,10800,3.2
telegraf_TetOrderedJobtayOrdered_10000,9.9,21.8,10800,7.9
telegraf_TetOrderedJobtayOrdered_15000,18,12.1,10800,18.1
telegraf_TetOrderedJobtayOrdered_20000,30.9,10800,10800,30.8
telegraf_TetOrderedJobtayOrdered_30000,69.6,10800,10800,68.3
telegraf_TetOrderedJobtayOrdered_50000,172.2,10800,10800,166.3
telegraf_TetOrderedJobtayOrdered_100000,1136.9,10800,10800,795.7
ccache_1000,0.2,10800,10800,0.3
ccache_2000,0.4,10800,10800,0.3
ccache_3000,0.4,10800,10800,0.4
ccache_5000,0.8,10800,10800,0.8
ccache_10000,2,10800,10800,1.6
ccache_15000,2.5,10800,10800,2.3
ccache_20000,3.8,10800,10800,3.2
ccache_30000,4.3,10800,10800,4.1
ccache_50000,13.7,10800,10800,11.1
go-dp,21.5,0.2,10800,12.1
v2ray_TetDialAndLiten_1000,0.4,10800,10800,0.4
v2ray_TetDialAndLiten_2000,0.9,10800,10800,0.9
v2ray_TetDialAndLiten_3000,1.3,10800,10800,1.1
v2ray_TetDialAndLiten_5000,1.9,10800,10800,1.9
v2ray_TetDialAndLiten_10000,2.7,10800,10800,2.6
v2ray_TetDialAndLiten_15000,3.1,10800,10800,2.9
rpcx_TetChanValue_1000,0.2,0.1,10800,0.2
rpcx_TetChanValue_2000,0.2,0.2,10800,0.2
rpcx_TetChanValue_3000,0.3,0.2,10800,0.2
rpcx_TetChanValue_5000,0.3,0.3,10800,0.4
rpcx_TetChanValue_10000,0.4,0.3,10800,0.4
rpcx_TetChanValue_15000,0.7,0.4,10800,0.6
rpcx_TetChanValue_20000,0.7,0.4,10800,0.6
rpcx_TetChanValue_30000,1.2,1,10800,0.9
rpcx_TetChanValue_50000,1.3,0.8,10800,1.2
rpcx_TetChanValue_100000,2.1,5.9,10800,1.7
rpcx_TetChanValue_150000,2.7,2.4,10800,2.2
rpcx_TetChanValue_200000,2.9,116.3,10800,2.5
rpcx_TetChanValue_250000,3.5,4.6,10800,3.5
rpcx_TetChanValue_400000,4,28.4,10800,3.5
rpcx_TetChanValue_500000,5.4,2377.6,10800,4.5
rpcx_TetChanValue_600000,4.8,8709.3,10800,4.6
rpcx_TetChanValue_1000000,10,3.1,10800,9.8
etcd_client,0.7,10800,10800,0.7
etcd_raft,1,10800,10800,1
etcd_erver,0.4,10800,496.2,0.3
grpc_benchmark_1000,1.2,1523.1,10800,1
grpc_benchmark_3000,4.7,10800,10800,3.7
grpc_benchmark_5000,14.3,10800,10800,15.5
grpc_benchmark_10000,75.8,10800,10800,74.2
grpc_benchmark_15000,271.7,10800,10800,255.7
grpc_benchmark_20000,647.7,10800,10800,611.5
grpc_benchmark_30000,2284.9,10800,10800,2950.7
grpc_main_1000,1,10800,1079.4,1.1
grpc_main_2000,2.2,10800,10800,2.2
grpc_main_3000,6.7,10800,10800,3.6
grpc_main_5000,7.9,10800,10800,9.2
grpc_main_10000,269.5,10800,10800,258.3
grpc_main_15000,1559.1,10800,10800,1248.5
hugo_hugolib_1000,2,10800,10800,2.2
hugo_hugolib_2000,4.3,10800,10800,4.2
hugo_hugolib_3000,8.2,10800,10800,5.4
hugo_hugolib_5000,14.9,10800,10800,11.5
hugo_hugolib_10000,55.2,10800,10800,40.9
hugo_main_1000,1.1,10800,10800,1
hugo_main_2000,1.9,10800,10800,3
hugo_main_3000,7.2,10800,10800,5.8
hugo_main_5000,8.3,10800,10800,6.6
hugo_TetWithdeploy,0.1,0.1,0.8,0.6
Itio_binary,0.3,10800,84,0.2
Itio_networking,0.1,0.1,0.3,0.4
Itio_pilot_model_1000,0.9,10800,10800,0.8
Itio_pilot_model_2000,2.6,10800,10800,1.9
Itio_pilot_model_3000,4.7,10800,10800,4.1
Itio_pilot_model_5000,10.4,10800,10800,7.9
Itio_pilot_model_10000,42.6,10800,10800,30.6
k8_api_teting_1000,0.6,10800,10800,0.6
k8_api_teting_2000,2,10800,10800,1.5
k8_api_teting_3000,3.8,10800,10800,2.9
k8_api_teting_5000,10.4,10800,10800,6
k8_api_teting_10000,49.1,10800,10800,32.9
k8_integration_benchmark,0.4,10800,10800,0.3
erving_load-tet,0.1,10800,1.8,0.1
erving_rollout-probe,0.1,10800,2.1,0.1


==> tables/exp_mut_data_FG-Sat_finish_SMT-Sat_timeout.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
bigcache_TetAppendRandomly_1000,0.3,0.2,10800,10800
bigcache_TetAppendRandomly_2000,0.3,0.3,10800,10800
bigcache_TetAppendRandomly_3000,0.4,0.4,10800,10800
bigcache_TetAppendRandomly_5000,0.9,0.7,10800,10800
bigcache_TetAppendRandomly_10000,1.7,4.6,10800,10800
rpcx_TetCircuitBreakerRace,3.6,1.4,10800,10800


==> tables/exp_mut_data_FG-Sat_timeout_SMT-Sat_timeout.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
grpc_benchmark_2000,10800,10800,10800,10800
grpc_benchmark_50000,10800,10800,10800,10800
grpc_benchmark_100000,10800,10800,10800,10800


==> tables/exp_mut_data_FG_finish_SMT_finish.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
rpcx_TetClient_IT_Concurrency,0.7,0.3,257.8,351.3
rpcx_TetChanValue_300,0.1,0.2,48.1,0.1
rpcx_TetChanValue_500,0.2,0.1,350.2,0.1
telegraf_TetOrderedJobtayOrdered_500,0.3,6.2,165.3,0.2
hugo_TetWithdeploy,0.1,0.1,0.8,0.6
Itio_networking,0.1,0.1,0.3,0.4


==> tables/exp_mut_data_FG_finish_SMT_timeout.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
bigcache_TetAppendRandomly_1000,0.3,0.2,10800,10800
bigcache_TetAppendRandomly_2000,0.3,0.3,10800,10800
bigcache_TetAppendRandomly_3000,0.4,0.4,10800,10800
bigcache_TetAppendRandomly_5000,0.9,0.7,10800,10800
bigcache_TetAppendRandomly_10000,1.7,4.6,10800,10800
bigcache_TetAppendRandomly_15000,0.9,0.4,10800,1
telegraf_TetOrderedJobtayOrdered_1000,0.9,0.3,10800,0.8
telegraf_TetOrderedJobtayOrdered_2000,1.8,0.8,10800,1.7
telegraf_TetOrderedJobtayOrdered_3000,2.7,32.6,10800,2.1
telegraf_TetOrderedJobtayOrdered_5000,3.9,4679.1,10800,3.2
telegraf_TetOrderedJobtayOrdered_10000,9.9,21.8,10800,7.9
telegraf_TetOrderedJobtayOrdered_15000,18,12.1,10800,18.1
go-dp,21.5,0.2,10800,12.1
rpcx_TetCircuitBreakerRace,3.6,1.4,10800,10800
rpcx_TetChanValue_1000,0.2,0.1,10800,0.2
rpcx_TetChanValue_2000,0.2,0.2,10800,0.2
rpcx_TetChanValue_3000,0.3,0.2,10800,0.2
rpcx_TetChanValue_5000,0.3,0.3,10800,0.4
rpcx_TetChanValue_10000,0.4,0.3,10800,0.4
rpcx_TetChanValue_15000,0.7,0.4,10800,0.6
rpcx_TetChanValue_20000,0.7,0.4,10800,0.6
rpcx_TetChanValue_30000,1.2,1,10800,0.9
rpcx_TetChanValue_50000,1.3,0.8,10800,1.2
rpcx_TetChanValue_100000,2.1,5.9,10800,1.7
rpcx_TetChanValue_150000,2.7,2.4,10800,2.2
rpcx_TetChanValue_200000,2.9,116.3,10800,2.5
rpcx_TetChanValue_250000,3.5,4.6,10800,3.5
rpcx_TetChanValue_400000,4,28.4,10800,3.5
rpcx_TetChanValue_500000,5.4,2377.6,10800,4.5
rpcx_TetChanValue_600000,4.8,8709.3,10800,4.6
rpcx_TetChanValue_1000000,10,3.1,10800,9.8
grpc_benchmark_1000,1.2,1523.1,10800,1


==> tables/exp_mut_data_FG_timeout_SMT_finish.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
raft_TetRaft_ApplyConcurrent_500,0.6,10800,329.8,0.5
etcd_erver,0.4,10800,496.2,0.3
grpc_main_1000,1,10800,1079.4,1.1
Itio_binary,0.3,10800,84,0.2
erving_load-tet,0.1,10800,1.8,0.1
erving_rollout-probe,0.1,10800,2.1,0.1


==> tables/exp_mut_data_FG_timeout_SMT_timeout.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
raft_TetRaft_ApplyConcurrent_1000,1.2,10800,10800,1.1
raft_TetRaft_ApplyConcurrent_2000,10.3,10800,10800,12.3
raft_TetRaft_ApplyConcurrent_3387,18.7,10800,10800,15.1
bigcache_TetAppendRandomly_20000,1.1,10800,10800,1.2
telegraf_TetOrderedJobtayOrdered_20000,30.9,10800,10800,30.8
telegraf_TetOrderedJobtayOrdered_30000,69.6,10800,10800,68.3
telegraf_TetOrderedJobtayOrdered_50000,172.2,10800,10800,166.3
telegraf_TetOrderedJobtayOrdered_100000,1136.9,10800,10800,795.7
ccache_1000,0.2,10800,10800,0.3
ccache_2000,0.4,10800,10800,0.3
ccache_3000,0.4,10800,10800,0.4
ccache_5000,0.8,10800,10800,0.8
ccache_10000,2,10800,10800,1.6
ccache_15000,2.5,10800,10800,2.3
ccache_20000,3.8,10800,10800,3.2
ccache_30000,4.3,10800,10800,4.1
ccache_50000,13.7,10800,10800,11.1
v2ray_TetDialAndLiten_1000,0.4,10800,10800,0.4
v2ray_TetDialAndLiten_2000,0.9,10800,10800,0.9
v2ray_TetDialAndLiten_3000,1.3,10800,10800,1.1
v2ray_TetDialAndLiten_5000,1.9,10800,10800,1.9
v2ray_TetDialAndLiten_10000,2.7,10800,10800,2.6
v2ray_TetDialAndLiten_15000,3.1,10800,10800,2.9
etcd_client,0.7,10800,10800,0.7
etcd_raft,1,10800,10800,1
grpc_benchmark_2000,10800,10800,10800,10800
grpc_benchmark_3000,4.7,10800,10800,3.7
grpc_benchmark_5000,14.3,10800,10800,15.5
grpc_benchmark_10000,75.8,10800,10800,74.2
grpc_benchmark_15000,271.7,10800,10800,255.7
grpc_benchmark_20000,647.7,10800,10800,611.5
grpc_benchmark_30000,2284.9,10800,10800,2950.7
grpc_benchmark_50000,10800,10800,10800,10800
grpc_benchmark_100000,10800,10800,10800,10800
grpc_main_2000,2.2,10800,10800,2.2
grpc_main_3000,6.7,10800,10800,3.6
grpc_main_5000,7.9,10800,10800,9.2
grpc_main_10000,269.5,10800,10800,258.3
grpc_main_15000,1559.1,10800,10800,1248.5
hugo_hugolib_1000,2,10800,10800,2.2
hugo_hugolib_2000,4.3,10800,10800,4.2
hugo_hugolib_3000,8.2,10800,10800,5.4
hugo_hugolib_5000,14.9,10800,10800,11.5
hugo_hugolib_10000,55.2,10800,10800,40.9
hugo_main_1000,1.1,10800,10800,1
hugo_main_2000,1.9,10800,10800,3
hugo_main_3000,7.2,10800,10800,5.8
hugo_main_5000,8.3,10800,10800,6.6
Itio_pilot_model_1000,0.9,10800,10800,0.8
Itio_pilot_model_2000,2.6,10800,10800,1.9
Itio_pilot_model_3000,4.7,10800,10800,4.1
Itio_pilot_model_5000,10.4,10800,10800,7.9
Itio_pilot_model_10000,42.6,10800,10800,30.6
k8_api_teting_1000,0.6,10800,10800,0.6
k8_api_teting_2000,2,10800,10800,1.5
k8_api_teting_3000,3.8,10800,10800,2.9
k8_api_teting_5000,10.4,10800,10800,6
k8_api_teting_10000,49.1,10800,10800,32.9
k8_integration_benchmark,0.4,10800,10800,0.3


==> tables/exp_pos_data_FG-Sat_finish_SMT-Sat_finish.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
rpcx_TetClient_IT_Concurrency,0.7,0.2,294.1,487.2
raft_TetRaft_ApplyConcurrent_500,0.5,10800,3169.6,3275.1
rpcx_TetChanValue_300,0.1,0.1,137.7,131.5
rpcx_TetChanValue_500,0.2,0.1,4002.8,5133.8
etcd_erver,0.6,10800,8071.9,1607.4
hugo_TetWithdeploy,0.1,0.1,0.7,0.5
Itio_binary,0.3,10800,10800,670.3
Itio_networking,0.1,0.1,0.3,0.5
erving_load-tet,0.1,0.2,45.1,3.2
erving_rollout-probe,0.2,0.2,35.5,3.8


==> tables/exp_pos_data_FG-Sat_finish_SMT-Sat_timeout.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
raft_TetRaft_ApplyConcurrent_1000,1.3,10800,10800,10800
raft_TetRaft_ApplyConcurrent_2000,9.7,10800,10800,10800
raft_TetRaft_ApplyConcurrent_3387,15.1,10800,10800,10800
bigcache_TetAppendRandomly_1000,0.2,0.2,10800,10800
bigcache_TetAppendRandomly_2000,0.4,0.3,10800,10800
bigcache_TetAppendRandomly_3000,0.4,0.4,10800,10800
bigcache_TetAppendRandomly_5000,0.7,0.7,10800,10800
bigcache_TetAppendRandomly_10000,1.6,4.1,10800,10800
bigcache_TetAppendRandomly_15000,1.8,1,10800,10800
bigcache_TetAppendRandomly_20000,2.1,0.6,10800,10800
telegraf_TetOrderedJobtayOrdered_500,0.3,0.2,10800,10800
telegraf_TetOrderedJobtayOrdered_1000,1,0.2,10800,10800
telegraf_TetOrderedJobtayOrdered_2000,1.7,0.3,10800,10800
telegraf_TetOrderedJobtayOrdered_3000,3.2,0.5,10800,10800
telegraf_TetOrderedJobtayOrdered_5000,28.3,0.8,10800,10800
telegraf_TetOrderedJobtayOrdered_10000,16.3,1.6,10800,10800
telegraf_TetOrderedJobtayOrdered_15000,30.2,10800,10800,10800
telegraf_TetOrderedJobtayOrdered_20000,39,10800,10800,10800
telegraf_TetOrderedJobtayOrdered_30000,71.7,10800,10800,10800
telegraf_TetOrderedJobtayOrdered_50000,295.2,10800,10800,10800
ccache_1000,0.3,10800,10800,10800
ccache_2000,0.5,10800,10800,10800
ccache_3000,0.6,10800,10800,10800
ccache_5000,1.2,10800,10800,10800
ccache_10000,3.5,10800,10800,10800
ccache_15000,11,10800,10800,10800
ccache_20000,24.4,10800,10800,10800
ccache_30000,76.2,10800,10800,10800
go-dp,16.5,0.4,10800,10800
rpcx_TetCircuitBreakerRace,3,1.4,10800,10800
v2ray_TetDialAndLiten_1000,0.5,10800,10800,10800
v2ray_TetDialAndLiten_2000,1.1,10800,10800,10800
v2ray_TetDialAndLiten_3000,1.7,10800,10800,10800
v2ray_TetDialAndLiten_5000,3.2,10800,10800,10800
v2ray_TetDialAndLiten_10000,21.3,10800,10800,10800
v2ray_TetDialAndLiten_15000,38.6,10800,10800,10800
rpcx_TetChanValue_1000,0.3,0.3,10800,10800
rpcx_TetChanValue_2000,0.3,0.2,10800,10800
rpcx_TetChanValue_3000,0.4,0.3,10800,10800
rpcx_TetChanValue_5000,0.6,0.4,10800,10800
rpcx_TetChanValue_10000,1,0.8,10800,10800
rpcx_TetChanValue_15000,1.2,1.3,10800,10800
rpcx_TetChanValue_20000,2.3,4.8,10800,10800
rpcx_TetChanValue_30000,3.4,4.3,10800,10800
rpcx_TetChanValue_50000,3.8,5.8,10800,10800
rpcx_TetChanValue_100000,6,5,10800,10800
rpcx_TetChanValue_150000,6.7,5,10800,10800
rpcx_TetChanValue_200000,8.4,5.7,10800,10800
rpcx_TetChanValue_250000,7,6.8,10800,10800
rpcx_TetChanValue_400000,8.9,5.4,10800,10800
rpcx_TetChanValue_500000,10.1,6.4,10800,10800
rpcx_TetChanValue_600000,10.9,5.9,10800,10800
rpcx_TetChanValue_1000000,14.4,8.2,10800,10800
etcd_client,1.1,10800,10800,10800
etcd_raft,2.9,10800,10800,10800
grpc_benchmark_1000,1.4,10800,10800,10800
grpc_benchmark_2000,3.6,10800,10800,10800
grpc_benchmark_3000,5.4,10800,10800,10800
grpc_benchmark_5000,15.8,10800,10800,10800
grpc_benchmark_10000,82.8,10800,10800,10800
grpc_benchmark_15000,342.1,10800,10800,10800
grpc_benchmark_20000,665,10800,10800,10800
grpc_benchmark_30000,2622.3,10800,10800,10800
grpc_benchmark_50000,10476.4,10800,10800,10800
grpc_main_1000,1.4,10800,10800,10800
grpc_main_2000,4,10800,10800,10800
grpc_main_3000,10.5,10800,10800,10800
grpc_main_5000,34.6,10800,10800,10800
grpc_main_10000,407.6,10800,10800,10800
hugo_hugolib_1000,2.8,10800,10800,10800
hugo_hugolib_2000,7.7,10800,10800,10800
hugo_hugolib_3000,10.4,10800,10800,10800
hugo_hugolib_5000,37.4,10800,10800,10800
hugo_main_1000,1.7,10800,10800,10800
hugo_main_2000,2.8,10800,10800,10800
hugo_main_3000,7.6,10800,10800,10800
hugo_main_5000,11.7,10800,10800,10800
Itio_pilot_model_1000,1.6,0.6,10800,10800
Itio_pilot_model_2000,3.6,1.2,10800,10800
Itio_pilot_model_3000,10.3,10800,10800,10800
Itio_pilot_model_5000,36.1,10800,10800,10800
k8_api_teting_1000,1.2,10800,10800,10800
k8_api_teting_2000,5.9,10800,10800,10800
k8_api_teting_3000,19.8,10800,10800,10800
k8_api_teting_5000,73,10800,10800,10800
k8_integration_benchmark,0.5,0.2,10800,10800


==> tables/exp_pos_data_FG-Sat_timeout_SMT-Sat_timeout.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
telegraf_TetOrderedJobtayOrdered_100000,10800,10800,10800,10800
ccache_50000,10800,10800,10800,10800
grpc_benchmark_100000,10800,10800,10800,10800
grpc_main_15000,10800,10800,10800,10800
hugo_hugolib_10000,10800,10800,10800,10800
Itio_pilot_model_10000,10800,10800,10800,10800
k8_api_teting_10000,10800,10800,10800,10800


==> tables/exp_pos_data_FG_finish_SMT_finish.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
rpcx_TetClient_IT_Concurrency,0.7,0.2,294.1,487.2
rpcx_TetChanValue_300,0.1,0.1,137.7,131.5
rpcx_TetChanValue_500,0.2,0.1,4002.8,5133.8
hugo_TetWithdeploy,0.1,0.1,0.7,0.5
Itio_networking,0.1,0.1,0.3,0.5
erving_load-tet,0.1,0.2,45.1,3.2
erving_rollout-probe,0.2,0.2,35.5,3.8


==> tables/exp_pos_data_FG_finish_SMT_timeout.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
bigcache_TetAppendRandomly_1000,0.2,0.2,10800,10800
bigcache_TetAppendRandomly_2000,0.4,0.3,10800,10800
bigcache_TetAppendRandomly_3000,0.4,0.4,10800,10800
bigcache_TetAppendRandomly_5000,0.7,0.7,10800,10800
bigcache_TetAppendRandomly_10000,1.6,4.1,10800,10800
bigcache_TetAppendRandomly_15000,1.8,1,10800,10800
bigcache_TetAppendRandomly_20000,2.1,0.6,10800,10800
telegraf_TetOrderedJobtayOrdered_500,0.3,0.2,10800,10800
telegraf_TetOrderedJobtayOrdered_1000,1,0.2,10800,10800
telegraf_TetOrderedJobtayOrdered_2000,1.7,0.3,10800,10800
telegraf_TetOrderedJobtayOrdered_3000,3.2,0.5,10800,10800
telegraf_TetOrderedJobtayOrdered_5000,28.3,0.8,10800,10800
telegraf_TetOrderedJobtayOrdered_10000,16.3,1.6,10800,10800
go-dp,16.5,0.4,10800,10800
rpcx_TetCircuitBreakerRace,3,1.4,10800,10800
rpcx_TetChanValue_1000,0.3,0.3,10800,10800
rpcx_TetChanValue_2000,0.3,0.2,10800,10800
rpcx_TetChanValue_3000,0.4,0.3,10800,10800
rpcx_TetChanValue_5000,0.6,0.4,10800,10800
rpcx_TetChanValue_10000,1,0.8,10800,10800
rpcx_TetChanValue_15000,1.2,1.3,10800,10800
rpcx_TetChanValue_20000,2.3,4.8,10800,10800
rpcx_TetChanValue_30000,3.4,4.3,10800,10800
rpcx_TetChanValue_50000,3.8,5.8,10800,10800
rpcx_TetChanValue_100000,6,5,10800,10800
rpcx_TetChanValue_150000,6.7,5,10800,10800
rpcx_TetChanValue_200000,8.4,5.7,10800,10800
rpcx_TetChanValue_250000,7,6.8,10800,10800
rpcx_TetChanValue_400000,8.9,5.4,10800,10800
rpcx_TetChanValue_500000,10.1,6.4,10800,10800
rpcx_TetChanValue_600000,10.9,5.9,10800,10800
rpcx_TetChanValue_1000000,14.4,8.2,10800,10800
Itio_pilot_model_1000,1.6,0.6,10800,10800
Itio_pilot_model_2000,3.6,1.2,10800,10800
k8_integration_benchmark,0.5,0.2,10800,10800


==> tables/exp_pos_data_FG_timeout_SMT_finish.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
raft_TetRaft_ApplyConcurrent_500,0.5,10800,3169.6,3275.1
etcd_erver,0.6,10800,8071.9,1607.4


==> tables/exp_pos_data_FG_timeout_SMT_timeout.csv <==
trace,FG-Sat,FG,SMT,SMT-Sat
raft_TetRaft_ApplyConcurrent_1000,1.3,10800,10800,10800
raft_TetRaft_ApplyConcurrent_2000,9.7,10800,10800,10800
raft_TetRaft_ApplyConcurrent_3387,15.1,10800,10800,10800
telegraf_TetOrderedJobtayOrdered_15000,30.2,10800,10800,10800
telegraf_TetOrderedJobtayOrdered_20000,39,10800,10800,10800
telegraf_TetOrderedJobtayOrdered_30000,71.7,10800,10800,10800
telegraf_TetOrderedJobtayOrdered_50000,295.2,10800,10800,10800
telegraf_TetOrderedJobtayOrdered_100000,10800,10800,10800,10800
ccache_1000,0.3,10800,10800,10800
ccache_2000,0.5,10800,10800,10800
ccache_3000,0.6,10800,10800,10800
ccache_5000,1.2,10800,10800,10800
ccache_10000,3.5,10800,10800,10800
ccache_15000,11,10800,10800,10800
ccache_20000,24.4,10800,10800,10800
ccache_30000,76.2,10800,10800,10800
ccache_50000,10800,10800,10800,10800
v2ray_TetDialAndLiten_1000,0.5,10800,10800,10800
v2ray_TetDialAndLiten_2000,1.1,10800,10800,10800
v2ray_TetDialAndLiten_3000,1.7,10800,10800,10800
v2ray_TetDialAndLiten_5000,3.2,10800,10800,10800
v2ray_TetDialAndLiten_10000,21.3,10800,10800,10800
v2ray_TetDialAndLiten_15000,38.6,10800,10800,10800
etcd_client,1.1,10800,10800,10800
etcd_raft,2.9,10800,10800,10800
grpc_benchmark_1000,1.4,10800,10800,10800
grpc_benchmark_2000,3.6,10800,10800,10800
grpc_benchmark_3000,5.4,10800,10800,10800
grpc_benchmark_5000,15.8,10800,10800,10800
grpc_benchmark_10000,82.8,10800,10800,10800
grpc_benchmark_15000,342.1,10800,10800,10800
grpc_benchmark_20000,665,10800,10800,10800
grpc_benchmark_30000,2622.3,10800,10800,10800
grpc_benchmark_50000,10476.4,10800,10800,10800
grpc_benchmark_100000,10800,10800,10800,10800
grpc_main_1000,1.4,10800,10800,10800
grpc_main_2000,4,10800,10800,10800
grpc_main_3000,10.5,10800,10800,10800
grpc_main_5000,34.6,10800,10800,10800
grpc_main_10000,407.6,10800,10800,10800
grpc_main_15000,10800,10800,10800,10800
hugo_hugolib_1000,2.8,10800,10800,10800
hugo_hugolib_2000,7.7,10800,10800,10800
hugo_hugolib_3000,10.4,10800,10800,10800
hugo_hugolib_5000,37.4,10800,10800,10800
hugo_hugolib_10000,10800,10800,10800,10800
hugo_main_1000,1.7,10800,10800,10800
hugo_main_2000,2.8,10800,10800,10800
hugo_main_3000,7.6,10800,10800,10800
hugo_main_5000,11.7,10800,10800,10800
Itio_binary,0.3,10800,10800,670.3
Itio_pilot_model_3000,10.3,10800,10800,10800
Itio_pilot_model_5000,36.1,10800,10800,10800
Itio_pilot_model_10000,10800,10800,10800,10800
k8_api_teting_1000,1.2,10800,10800,10800
k8_api_teting_2000,5.9,10800,10800,10800
k8_api_teting_3000,19.8,10800,10800,10800
k8_api_teting_5000,73,10800,10800,10800
k8_api_teting_10000,10800,10800,10800,10800


==> tables/survival_plot_mut.csv <==
Time,SMT,FG,SMT-Sat,FG-Sat
0.05,0,0,0,0
0.075,0,0,0,0
0.11250000000000002,0,4,4,5
0.16875,0,4,4,5
0.25312500000000004,0,9,9,9
0.37968750000000007,1,14,13,15
0.56953125,1,18,19,22
0.8542968750000001,2,21,27,29
1.281445313,2,22,38,41
1.9221679687500002,3,23,44,47
2.8832519531250003,4,24,51,57
4.32487793,4,25,63,67
6.487316894531251,4,29,68,71
9.730975341796876,4,29,72,76
14.596463012695313,4,30,77,83
21.89469451904297,4,31,80,87
32.84204177856446,4,33,82,88
49.26306266784668,5,33,84,90
73.89459400177003,5,33,85,92
110.84189100265505,6,33,86,93
166.26283650398256,7,34,86,93
249.39425475597383,7,34,87,94
374.09138213396074,10,34,90,96
561.1370732009411,11,34,90,96
841.7056098014117,11,34,92,97
1262.5584147021175,12,34,93,98
1893.8376220531763,12,35,93,99
2840.7564330797645,12,36,93,100
4261.134649619647,12,36,94,100
6391.701974,12,37,94,100
9587.552961644205,12,38,94,100


==> tables/survival_plot_pos.csv <==
Time,SMT,FG,SMT-Sat,FG-Sat
0.05,0,0,0,0
0.075,0,0,0,0
0.11250000000000002,0,4,0,4
0.16875,0,4,0,4
0.25312500000000004,0,12,0,7
0.37968750000000007,1,16,0,12
0.56953125,1,20,2,19
0.8542968750000001,2,25,2,24
1.281445313,2,27,2,31
1.9221679687500002,2,30,2,40
2.8832519531250003,2,30,2,44
4.32487793,2,32,4,54
6.487316894531251,2,40,4,57
9.730975341796876,2,42,4,64
14.596463012695313,2,42,4,72
21.89469451904297,2,42,4,78
32.84204177856446,2,42,4,81
49.26306266784668,4,42,4,86
73.89459400177003,4,42,4,88
110.84189100265505,4,42,4,90
166.26283650398256,5,42,5,90
249.39425475597383,5,42,5,90
374.09138213396074,6,42,5,92
561.1370732009411,6,42,6,93
841.7056098014117,6,42,7,94
1262.5584147021175,6,42,7,94
1893.8376220531763,6,42,8,94
2840.7564330797645,6,42,8,95
4261.134649619647,8,42,9,95
6391.701974,8,42,10,95
9587.552961644205,9,42,10,95

